Abelian color cycles: a new approach to strong coupling expansion and dual representations for non-abelian lattice gauge theory

We propose a new approach to strong coupling series and dual representations for non-abelian lattice gauge theories using the SU(2) case as an example. The Wilson gauge action is written as a sum over "abelian color cycles" (ACC) which correspond to loops in color space around plaquettes. The ACCs are complex numbers which can be commuted freely such that the strong coupling series and the dual representation can be obtained as in the abelian case. Using a suitable representation of the SU(2) gauge variables we integrate out all original gauge links and identify the constraints for the dual variables in the SU(2) case. We show that the construction can be generalized to the case of SU(2) gauge fields with staggered fermions. The result is a strong coupling series where all gauge integrals are known in closed form and we discuss its applicability for possible dual simulations. The abelian color cycle concept can be generalized to other non-abelian gauge groups such as SU(3).

==> J12.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'corrente12.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{599.29966087bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.98826961)%
    \put(0,0){\includegraphics[width=\unitlength]{J12.pdf}}%
    \put(0.2578568,0.03937669){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny$\rho$}}}%
    \put(0.07807751,0.20062075){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny$\nu$}}}%
    \put(0.21153366,0.16322944){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny$\mu$}}}%
    \put(0.38927314,0.31116376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny$1$}}}%
    \put(0.51153331,0.31116376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny$2$}}}%
    \put(0.41008122,0.00261242){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x - \hat{\nu}$}}}%
    \put(-0.00132968,0.41383362){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x - \hat{\rho}$}}}%
    \put(0.92939415,0.44215095){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$-p^{1ss2}_{x,\rho\mu}$}}}%
    \put(0.64244529,0.3241621){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$-p^{ss21}_{x-\hat{\nu},\mu\nu}$}}}%
    \put(0.19031199,0.32699383){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$p^{s12s}_{x-\hat{\rho},\rho\mu}$}}}%
    \put(0.6358379,0.69889472){\color[rgb]{0.50196078,0,0.50196078}\makebox(0,0)[lb]{\smash{$p^{12ss}_{x,\mu\nu}$}}}%
    \put(0.40080404,0.41855318){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.37747427,0.38290099){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny$1$}}}%
    \put(0.54124282,0.38195707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny$1$}}}%
    \put(0.39399273,0.54336585){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny$1$}}}%
    \put(0.54124282,0.47076809){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny$2$}}}%
    \put(0.37747427,0.46982414){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny$2$}}}%
    \put(0.50870158,0.54816876){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny$2$}}}%
  \end{picture}%
\endgroup%


==> plaquette.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'plaquette.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{622.2798578bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.25782612)%
    \put(0,0){\includegraphics[width=\unitlength]{plaquette.pdf}}%
    \put(-0.00118018,0.08221382){\makebox(0,0)[lb]{\smash{2}}}%
    \put(-0.00118018,-0.00012856){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.79073548,0.1232757){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $p^{2122}_{x,\mu\nu} \, \in \, \mathbb{N}_0$}}}%
    \put(0.06414217,0.03100514){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $U^{21}_{x,\mu}$}}}%
    \put(0.38576699,0.06845769){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $U^{12}_{x+\hat{\mu},\nu}$}}}%
    \put(0.22613349,0.19683137){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $U^{22 \, \star}_{x+\hat{\nu},\mu}$}}}%
    \put(0.01128225,0.17325373){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $U^{22 \, \star}_{x,\nu}$}}}%
  \end{picture}%
\endgroup%


==> unhappy.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'unhappy.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{538.25709386bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.29057908)%
    \put(0,0){\includegraphics[width=\unitlength]{unhappy.pdf}}%
    \put(0.83120867,0.25875274){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$p^{1112}_{x,\mu\nu}=1$}}}%
    \put(0.83120867,0.19221858){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$p^{1121}_{x,\mu\nu}=1$}}}%
    \put(0.83120867,0.12568436){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$p^{2222}_{x,\mu\nu}=1$}}}%
    \put(0.83120867,0.05915015){\color[rgb]{0.50196078,0,0.50196078}\makebox(0,0)[lb]{\smash{$p^{2211}_{x,\mu\nu}=1$}}}%
  \end{picture}%
\endgroup%

